Efficient Powertrain Design -- A Mixed-Integer Geometric Programming Approach

The powertrain of battery electric vehicles can be optimized to maximize the travel distance for a given amount of stored energy in the traction battery. To achieve this, a combined control and design problem has to be solved which results in a non-convex Mixed-Integer Nonlinear Program. To solve this design task more efficiently, we present a new systematic optimization approach that leads to a convex Mixed-Integer Nonlinear Program. The solution process is based on a combination of Geometric Programming and a Benders decomposition. The benefits of this approach are a fast solution time, a global convergence, and the ability to derive local sensitivities in the optimal design point with no extra cost, as they are computed in the optimization procedure by solving a dual problem. The presented approach is suitable for the evaluation of a complete driving cycle, as this is commonly done in powertrain system design, or for usage in a stochastic approach, where multiple scenarios are sampled from a given probability density function. The latter is useful, to account for the uncertainty in the driving behavior to generate solutions that are optimal in an average sense for a high variety of vehicles and drive conditions. For the powertrain model we use a transmission model with up to two selectable transmission ratios and an electric motor model that is based on a scaled efficiency map representation. Furthermore, the shown model can also be used to model a continuously variable transmission to show beneficial energy savings based on this additional degree of freedom. The presented design approach is also applicable to a wide variety of design tasks for technical systems besides the shown use case.

==> WLTC.csv <==
p,t,tp,v,a
Low,0,0,0.0 ,0.00
Low,1,1,0.0 ,0.00
Low,2,2,0.0 ,0.00
Low,3,3,0.0 ,0.00
Low,4,4,0.0 ,0.00
Low,5,5,0.0 ,0.00
Low,6,6,0.0 ,0.00
Low,7,7,0.0 ,0.00
Low,8,8,0.0 ,0.00
Low,9,9,0.0 ,0.00
Low,10,10,0.0 ,0.00
Low,11,11,0.0 ,0.03
Low,12,12,0.2 ,0.24
Low,13,13,1.7 ,0.72
Low,14,14,5.4 ,1.14
Low,15,15,9.9 ,1.07
Low,16,16,13.1 ,0.97
Low,17,17,16.9 ,1.19
Low,18,18,21.7 ,1.26
Low,19,19,26.0 ,0.81
Low,20,20,27.5 ,0.29
Low,21,21,28.1 ,0.11
Low,22,22,28.3 ,0.10
Low,23,23,28.8 ,0.11
Low,24,24,29.1 ,0.28
Low,25,25,30.8 ,0.39
Low,26,26,31.9 ,0.46
Low,27,27,34.1 ,0.65
Low,28,28,36.6 ,0.69
Low,29,29,39.1 ,0.65
Low,30,30,41.3 ,0.47
Low,31,31,42.5 ,0.28
Low,32,32,43.3 ,0.19
Low,33,33,43.9 ,0.15
Low,34,34,44.4 ,0.08
Low,35,35,44.5 ,-0.03
Low,36,36,44.2 ,-0.25
Low,37,37,42.7 ,-0.60
Low,38,38,39.9 ,-0.79
Low,39,39,37.0 ,-0.74
Low,40,40,34.6 ,-0.65
Low,41,41,32.3 ,-0.78
Low,42,42,29.0 ,-1.00
Low,43,43,25.1 ,-0.94
Low,44,44,22.2 ,-0.58
Low,45,45,20.9 ,-0.25
Low,46,46,20.4 ,-0.19
Low,47,47,19.5 ,-0.28
Low,48,48,18.4 ,-0.24
Low,49,49,17.8 ,-0.08
Low,50,50,17.8 ,-0.06
Low,51,51,17.4 ,-0.29
Low,52,52,15.7 ,-0.60
Low,53,53,13.1 ,-0.50
Low,54,54,12.1 ,-0.15
Low,55,55,12.0 ,-0.01
Low,56,56,12.0 ,0.00
Low,57,57,12.0 ,0.04
Low,58,58,12.3 ,0.08
Low,59,59,12.6 ,0.33
Low,60,60,14.7 ,0.38
Low,61,61,15.3 ,0.17
Low,62,62,15.9 ,0.13
Low,63,63,16.2 ,0.17
Low,64,64,17.1 ,0.22
Low,65,65,17.8 ,0.14
Low,66,66,18.1 ,0.08
Low,67,67,18.4 ,0.31
Low,68,68,20.3 ,0.67
Low,69,69,23.2 ,0.86
Low,70,70,26.5 ,0.92
Low,71,71,29.8 ,0.85
Low,72,72,32.6 ,0.64
Low,73,73,34.4 ,0.40
Low,74,74,35.5 ,0.28
Low,75,75,36.4 ,0.26
Low,76,76,37.4 ,0.29
Low,77,77,38.5 ,0.26
Low,78,78,39.3 ,0.14
Low,79,79,39.5 ,-0.04
Low,80,80,39.0 ,-0.14
Low,81,81,38.5 ,-0.24
Low,82,82,37.3 ,-0.21
Low,83,83,37.0 ,-0.08
Low,84,84,36.7 ,-0.15
Low,85,85,35.9 ,-0.19
Low,86,86,35.3 ,-0.18
Low,87,87,34.6 ,-0.15
Low,88,88,34.2 ,-0.38
Low,89,89,31.9 ,-0.96
Low,90,90,27.3 ,-1.38
Low,91,91,22.0 ,-1.43
Low,92,92,17.0 ,-1.08
Low,93,93,14.2 ,-0.69
Low,94,94,12.0 ,-0.71
Low,95,95,9.1 ,-0.86
Low,96,96,5.8 ,-0.76
Low,97,97,3.6 ,-0.50
Low,98,98,2.2 ,-0.50
Low,99,99,0.0 ,-0.31
Low,100,100,0.0 ,0.00
Low,101,101,0.0 ,0.00
Low,102,102,0.0 ,0.00
Low,103,103,0.0 ,0.00
Low,104,104,0.0 ,0.00
Low,105,105,0.0 ,0.00
Low,106,106,0.0 ,0.00
Low,107,107,0.0 ,0.00
Low,108,108,0.0 ,0.00
Low,109,109,0.0 ,0.00
Low,110,110,0.0 ,0.00
Low,111,111,0.0 ,0.00
Low,112,112,0.0 ,0.00
Low,113,113,0.0 ,0.00
Low,114,114,0.0 ,0.00
Low,115,115,0.0 ,0.00
Low,116,116,0.0 ,0.00
Low,117,117,0.0 ,0.00
Low,118,118,0.0 ,0.00
Low,119,119,0.0 ,0.00
Low,120,120,0.0 ,0.00
Low,121,121,0.0 ,0.00
Low,122,122,0.0 ,0.00
Low,123,123,0.0 ,0.00
Low,124,124,0.0 ,0.00
Low,125,125,0.0 ,0.00
Low,126,126,0.0 ,0.00
Low,127,127,0.0 ,0.00
Low,128,128,0.0 ,0.00
Low,129,129,0.0 ,0.00
Low,130,130,0.0 ,0.00
Low,131,131,0.0 ,0.00
Low,132,132,0.0 ,0.00
Low,133,133,0.0 ,0.00
Low,134,134,0.0 ,0.00
Low,135,135,0.0 ,0.00
Low,136,136,0.0 ,0.00
Low,137,137,0.0 ,0.03
Low,138,138,0.2 ,0.26
Low,139,139,1.9 ,0.82
Low,140,140,6.1 ,1.36
Low,141,141,11.7 ,1.43
Low,142,142,16.4 ,1.00
Low,143,143,18.9 ,0.49
Low,144,144,19.9 ,0.26
Low,145,145,20.8 ,0.40
Low,146,146,22.8 ,0.64
Low,147,147,25.4 ,0.68
Low,148,148,27.7 ,0.53
Low,149,149,29.2 ,0.29
Low,150,150,29.8 ,0.03
Low,151,151,29.4 ,-0.36
Low,152,152,27.2 ,-0.94
Low,153,153,22.6 ,-1.38
Low,154,154,17.3 ,-1.29
Low,155,155,13.3 ,-0.74
Low,156,156,12.0 ,-0.10
Low,157,157,12.6 ,0.29
Low,158,158,14.1 ,0.64
Low,159,159,17.2 ,0.83
Low,160,160,20.1 ,0.86
Low,161,161,23.4 ,0.75
Low,162,162,25.5 ,0.58
Low,163,163,27.6 ,0.56
Low,164,164,29.5 ,0.49
Low,165,165,31.1 ,0.36
Low,166,166,32.1 ,0.29
Low,167,167,33.2 ,0.43
Low,168,168,35.2 ,0.56
Low,169,169,37.2 ,0.39
Low,170,170,38.0 ,0.03
Low,171,171,37.4 ,-0.40
Low,172,172,35.1 ,-0.89
Low,173,173,31.0 ,-1.11
Low,174,174,27.1 ,-0.79
Low,175,175,25.3 ,-0.28
Low,176,176,25.1 ,0.08
Low,177,177,25.9 ,0.38
Low,178,178,27.8 ,0.46
Low,179,179,29.2 ,0.25
Low,180,180,29.6 ,0.04
Low,181,181,29.5 ,-0.06
Low,182,182,29.2 ,-0.17
Low,183,183,28.3 ,-0.43
Low,184,184,26.1 ,-0.65
Low,185,185,23.6 ,-0.71
Low,186,186,21.0 ,-0.65
Low,187,187,18.9 ,-0.54
Low,188,188,17.1 ,-0.44
Low,189,189,15.7 ,-0.36
Low,190,190,14.5 ,-0.28
Low,191,191,13.7 ,-0.22
Low,192,192,12.9 ,-0.17
Low,193,193,12.5 ,-0.10
Low,194,194,12.2 ,-0.07
Low,195,195,12.0 ,-0.03
Low,196,196,12.0 ,0.00
Low,197,197,12.0 ,0.00
Low,198,198,12.0 ,0.07
Low,199,199,12.5 ,0.14
Low,200,200,13.0 ,0.21
Low,201,201,14.0 ,0.28
Low,202,202,15.0 ,0.35
Low,203,203,16.5 ,0.56
Low,204,204,19.0 ,0.65
Low,205,205,21.2 ,0.67
Low,206,206,23.8 ,0.79
Low,207,207,26.9 ,0.81
Low,208,208,29.6 ,0.71
Low,209,209,32.0 ,0.78
Low,210,210,35.2 ,0.76
Low,211,211,37.5 ,0.56
Low,212,212,39.2 ,0.42
Low,213,213,40.5 ,0.33
Low,214,214,41.6 ,0.36
Low,215,215,43.1 ,0.47
Low,216,216,45.0 ,0.56
Low,217,217,47.1 ,0.56
Low,218,218,49.0 ,0.49
Low,219,219,50.6 ,0.39
Low,220,220,51.8 ,0.29
Low,221,221,52.7 ,0.18
Low,222,222,53.1 ,0.11
Low,223,223,53.5 ,0.10
Low,224,224,53.8 ,0.10
Low,225,225,54.2 ,0.14
Low,226,226,54.8 ,0.15
Low,227,227,55.3 ,0.14
Low,228,228,55.8 ,0.13
Low,229,229,56.2 ,0.10
Low,230,230,56.5 ,0.04
Low,231,231,56.5 ,-0.04
Low,232,232,56.2 ,-0.22
Low,233,233,54.9 ,-0.46
Low,234,234,52.9 ,-0.54
Low,235,235,51.0 ,-0.43
Low,236,236,49.8 ,-0.25
Low,237,237,49.2 ,-0.19
Low,238,238,48.4 ,-0.32
Low,239,239,46.9 ,-0.57
Low,240,240,44.3 ,-0.75
Low,241,241,41.5 ,-0.67
Low,242,242,39.5 ,-0.63
Low,243,243,37.0 ,-0.68
Low,244,244,34.6 ,-0.65
Low,245,245,32.3 ,-0.78
Low,246,246,29.0 ,-1.00
Low,247,247,25.1 ,-0.94
Low,248,248,22.2 ,-0.58
Low,249,249,20.9 ,-0.25
Low,250,250,20.4 ,-0.19
Low,251,251,19.5 ,-0.28
Low,252,252,18.4 ,-0.24
Low,253,253,17.8 ,-0.08
Low,254,254,17.8 ,-0.06
Low,255,255,17.4 ,-0.29
Low,256,256,15.7 ,-0.40
Low,257,257,14.5 ,-0.04
Low,258,258,15.4 ,0.47
Low,259,259,17.9 ,0.72
Low,260,260,20.6 ,0.74
Low,261,261,23.2 ,0.71
Low,262,262,25.7 ,0.76
Low,263,263,28.7 ,0.94
Low,264,264,32.5 ,1.03
Low,265,265,36.1 ,0.90
Low,266,266,39.0 ,0.65
Low,267,267,40.8 ,0.54
Low,268,268,42.9 ,0.50
Low,269,269,44.4 ,0.42
Low,270,270,45.9 ,0.22
Low,271,271,46.0 ,-0.04
Low,272,272,45.6 ,-0.10
Low,273,273,45.3 ,-0.26
Low,274,274,43.7 ,-0.63
Low,275,275,40.8 ,-0.79
Low,276,276,38.0 ,-0.89
Low,277,277,34.4 ,-0.99
Low,278,278,30.9 ,-1.24
Low,279,279,25.5 ,-1.32
Low,280,280,21.4 ,-0.74
Low,281,281,20.2 ,0.21
Low,282,282,22.9 ,0.89
Low,283,283,26.6 ,1.01
Low,284,284,30.2 ,1.04
Low,285,285,34.1 ,1.00
Low,286,286,37.4 ,0.92
Low,287,287,40.7 ,0.92
Low,288,288,44.0 ,0.92
Low,289,289,47.3 ,0.72
Low,290,290,49.2 ,0.35
Low,291,291,49.8 ,0.00
Low,292,292,49.2 ,-0.24
Low,293,293,48.1 ,-0.26
Low,294,294,47.3 ,-0.18
Low,295,295,46.8 ,-0.08
Low,296,296,46.7 ,0.00
Low,297,297,46.8 ,0.06
Low,298,298,47.1 ,0.07
Low,299,299,47.3 ,0.03
Low,300,300,47.3 ,-0.03
Low,301,301,47.1 ,-0.10
Low,302,302,46.6 ,-0.18
Low,303,303,45.8 ,-0.25
Low,304,304,44.8 ,-0.35
Low,305,305,43.3 ,-0.42
Low,306,306,41.8 ,-0.35
Low,307,307,40.8 ,-0.21
Low,308,308,40.3 ,-0.10
Low,309,309,40.1 ,-0.08
Low,310,310,39.7 ,-0.13
Low,311,311,39.2 ,-0.17
Low,312,312,38.5 ,-0.25
Low,313,313,37.4 ,-0.35
Low,314,314,36.0 ,-0.42
Low,315,315,34.4 ,-0.42
Low,316,316,33.0 ,-0.38
Low,317,317,31.7 ,-0.42
Low,318,318,30.0 ,-0.51
Low,319,319,28.0 ,-0.54
Low,320,320,26.1 ,-0.33
Low,321,321,25.6 ,-0.17
Low,322,322,24.9 ,-0.10
Low,323,323,24.9 ,-0.08
Low,324,324,24.3 ,-0.14
Low,325,325,23.9 ,-0.06
Low,326,326,23.9 ,-0.04
Low,327,327,23.6 ,-0.08
Low,328,328,23.3 ,-0.43
Low,329,329,20.5 ,-0.81
Low,330,330,17.5 ,-0.50
Low,331,331,16.9 ,-0.11
Low,332,332,16.7 ,-0.14
Low,333,333,15.9 ,-0.15
Low,334,334,15.6 ,-0.13
Low,335,335,15.0 ,-0.15
Low,336,336,14.5 ,-0.10
Low,337,337,14.3 ,0.00
Low,338,338,14.5 ,0.15
Low,339,339,15.4 ,0.46
Low,340,340,17.8 ,0.79
Low,341,341,21.1 ,0.88
Low,342,342,24.1 ,0.54
Low,343,343,25.0 ,0.17
Low,344,344,25.3 ,0.07
Low,345,345,25.5 ,0.15
Low,346,346,26.4 ,0.15
Low,347,347,26.6 ,0.10
Low,348,348,27.1 ,0.15
Low,349,349,27.7 ,0.14
Low,350,350,28.1 ,0.07
Low,351,351,28.2 ,0.00
Low,352,352,28.1 ,-0.03
Low,353,353,28.0 ,-0.03
Low,354,354,27.9 ,-0.01
Low,355,355,27.9 ,0.03
Low,356,356,28.1 ,0.04
Low,357,357,28.2 ,-0.01
Low,358,358,28.0 ,-0.18
Low,359,359,26.9 ,-0.42
Low,360,360,25.0 ,-0.51
Low,361,361,23.2 ,-0.43
Low,362,362,21.9 ,-0.29
Low,363,363,21.1 ,-0.17
Low,364,364,20.7 ,-0.06
Low,365,365,20.7 ,0.01
Low,366,366,20.8 ,0.07
Low,367,367,21.2 ,0.18
Low,368,368,22.1 ,0.32
Low,369,369,23.5 ,0.31
Low,370,370,24.3 ,0.14
Low,371,371,24.5 ,-0.07
Low,372,372,23.8 ,-0.44
Low,373,373,21.3 ,-0.85
Low,374,374,17.7 ,-0.96
Low,375,375,14.4 ,-0.81
Low,376,376,11.9 ,-0.58
Low,377,377,10.2 ,-0.42
Low,378,378,8.9 ,-0.31
Low,379,379,8.0 ,-0.24
Low,380,380,7.2 ,-0.26
Low,381,381,6.1 ,-0.32
Low,382,382,4.9 ,-0.33
Low,383,383,3.7 ,-0.36
Low,384,384,2.3 ,-0.39
Low,385,385,0.9 ,-0.32
Low,386,386,0.0 ,-0.13
Low,387,387,0.0 ,0.00
Low,388,388,0.0 ,0.00
Low,389,389,0.0 ,0.00
Low,390,390,0.0 ,0.00
Low,391,391,0.0 ,0.07
Low,392,392,0.5 ,0.29
Low,393,393,2.1 ,0.60
Low,394,394,4.8 ,0.86
Low,395,395,8.3 ,1.04
Low,396,396,12.3 ,1.15
Low,397,397,16.6 ,1.19
Low,398,398,20.9 ,1.06
Low,399,399,24.2 ,0.65
Low,400,400,25.6 ,0.19
Low,401,401,25.6 ,-0.10
Low,402,402,24.9 ,-0.32
Low,403,403,23.3 ,-0.46
Low,404,404,21.6 ,-0.43
Low,405,405,20.2 ,-0.40
Low,406,406,18.7 ,-0.44
Low,407,407,17.0 ,-0.47
Low,408,408,15.3 ,-0.39
Low,409,409,14.2 ,-0.19
Low,410,410,13.9 ,-0.03
Low,411,411,14.0 ,0.04
Low,412,412,14.2 ,0.07
Low,413,413,14.5 ,0.10
Low,414,414,14.9 ,0.19
Low,415,415,15.9 ,0.35
Low,416,416,17.4 ,0.39
Low,417,417,18.7 ,0.24
Low,418,418,19.1 ,0.01
Low,419,419,18.8 ,-0.21
Low,420,420,17.6 ,-0.31
Low,421,421,16.6 ,-0.19
Low,422,422,16.2 ,-0.03
Low,423,423,16.4 ,0.14
Low,424,424,17.2 ,0.38
Low,425,425,19.1 ,0.75
Low,426,426,22.6 ,1.15
Low,427,427,27.4 ,1.25
Low,428,428,31.6 ,0.83
Low,429,429,33.4 ,0.26
Low,430,430,33.5 ,-0.08
Low,431,431,32.8 ,-0.22
Low,432,432,31.9 ,-0.21
Low,433,433,31.3 ,-0.11
Low,434,434,31.1 ,-0.10
Low,435,435,30.6 ,-0.26
Low,436,436,29.2 ,-0.54
Low,437,437,26.7 ,-0.86
Low,438,438,23.0 ,-1.18
Low,439,439,18.2 ,-1.40
Low,440,440,12.9 ,-1.46
Low,441,441,7.7 ,-1.26
Low,442,442,3.8 ,-0.89
Low,443,443,1.3 ,-0.50
Low,444,444,0.2 ,-0.18
Low,445,445,0.0 ,-0.03
Low,446,446,0.0 ,0.00
Low,447,447,0.0 ,0.00
Low,448,448,0.0 ,0.00
Low,449,449,0.0 ,0.00
Low,450,450,0.0 ,0.00
Low,451,451,0.0 ,0.00
Low,452,452,0.0 ,0.00
Low,453,453,0.0 ,0.00
Low,454,454,0.0 ,0.00
Low,455,455,0.0 ,0.00
Low,456,456,0.0 ,0.00
Low,457,457,0.0 ,0.00
Low,458,458,0.0 ,0.00
Low,459,459,0.0 ,0.00
Low,460,460,0.0 ,0.00
Low,461,461,0.0 ,0.00
Low,462,462,0.0 ,0.00
Low,463,463,0.0 ,0.00
Low,464,464,0.0 ,0.00
Low,465,465,0.0 ,0.00
Low,466,466,0.0 ,0.00
Low,467,467,0.0 ,0.00
Low,468,468,0.0 ,0.00
Low,469,469,0.0 ,0.00
Low,470,470,0.0 ,0.00
Low,471,471,0.0 ,0.00
Low,472,472,0.0 ,0.00
Low,473,473,0.0 ,0.00
Low,474,474,0.0 ,0.00
Low,475,475,0.0 ,0.00
Low,476,476,0.0 ,0.00
Low,477,477,0.0 ,0.00
Low,478,478,0.0 ,0.00
Low,479,479,0.0 ,0.00
Low,480,480,0.0 ,0.00
Low,481,481,0.0 ,0.00
Low,482,482,0.0 ,0.00
Low,483,483,0.0 ,0.00
Low,484,484,0.0 ,0.00
Low,485,485,0.0 ,0.00
Low,486,486,0.0 ,0.00
Low,487,487,0.0 ,0.00
Low,488,488,0.0 ,0.00
Low,489,489,0.0 ,0.00
Low,490,490,0.0 ,0.00
Low,491,491,0.0 ,0.00
Low,492,492,0.0 ,0.00
Low,493,493,0.0 ,0.00
Low,494,494,0.0 ,0.00
Low,495,495,0.0 ,0.00
Low,496,496,0.0 ,0.00
Low,497,497,0.0 ,0.00
Low,498,498,0.0 ,0.00
Low,499,499,0.0 ,0.00
Low,500,500,0.0 ,0.00
Low,501,501,0.0 ,0.00
Low,502,502,0.0 ,0.00
Low,503,503,0.0 ,0.00
Low,504,504,0.0 ,0.00
Low,505,505,0.0 ,0.00
Low,506,506,0.0 ,0.00
Low,507,507,0.0 ,0.00
Low,508,508,0.0 ,0.00
Low,509,509,0.0 ,0.00
Low,510,510,0.0 ,0.00
Low,511,511,0.0 ,0.07
Low,512,512,0.5 ,0.35
Low,513,513,2.5 ,0.85
Low,514,514,6.6 ,1.29
Low,515,515,11.8 ,1.42
Low,516,516,16.8 ,1.21
Low,517,517,20.5 ,0.71
Low,518,518,21.9 ,0.19
Low,519,519,21.9 ,-0.08
Low,520,520,21.3 ,-0.22
Low,521,521,20.3 ,-0.29
Low,522,522,19.2 ,-0.35
Low,523,523,17.8 ,-0.51
Low,524,524,15.5 ,-0.82
Low,525,525,11.9 ,-1.10
Low,526,526,7.6 ,-1.10
Low,527,527,4.0 ,-0.78
Low,528,528,2.0 ,-0.42
Low,529,529,1.0 ,-0.28
Low,530,530,0.0 ,-0.14
Low,531,531,0.0 ,0.00
Low,532,532,0.0 ,0.03
Low,533,533,0.2 ,0.17
Low,534,534,1.2 ,0.42
Low,535,535,3.2 ,0.56
Low,536,536,5.2 ,0.69
Low,537,537,8.2 ,1.08
Low,538,538,13.0 ,1.47
Low,539,539,18.8 ,1.40
Low,540,540,23.1 ,0.79
Low,541,541,24.5 ,0.19
Low,542,542,24.5 ,-0.03
Low,543,543,24.3 ,-0.13
Low,544,544,23.6 ,-0.28
Low,545,545,22.3 ,-0.49
Low,546,546,20.1 ,-0.53
Low,547,547,18.5 ,-0.40
Low,548,548,17.2 ,-0.31
Low,549,549,16.3 ,-0.25
Low,550,550,15.4 ,-0.22
Low,551,551,14.7 ,-0.15
Low,552,552,14.3 ,-0.14
Low,553,553,13.7 ,-0.14
Low,554,554,13.3 ,-0.08
Low,555,555,13.1 ,-0.03
Low,556,556,13.1 ,0.03
Low,557,557,13.3 ,0.10
Low,558,558,13.8 ,0.17
Low,559,559,14.5 ,0.38
Low,560,560,16.5 ,0.35
Low,561,561,17.0 ,0.07
Low,562,562,17.0 ,0.00
Low,563,563,17.0 ,-0.22
Low,564,564,15.4 ,-0.96
Low,565,565,10.1 ,-1.47
Low,566,566,4.8 ,-1.40
Low,567,567,0.0 ,-0.67
Low,568,568,0.0 ,0.00
Low,569,569,0.0 ,0.00
Low,570,570,0.0 ,0.00
Low,571,571,0.0 ,0.00
Low,572,572,0.0 ,0.00
Low,573,573,0.0 ,0.00
Low,574,574,0.0 ,0.00
Low,575,575,0.0 ,0.00
Low,576,576,0.0 ,0.00
Low,577,577,0.0 ,0.00
Low,578,578,0.0 ,0.00
Low,579,579,0.0 ,0.00
Low,580,580,0.0 ,0.00
Low,581,581,0.0 ,0.00
Low,582,582,0.0 ,0.00
Low,583,583,0.0 ,0.00
Low,584,584,0.0 ,0.00
Low,585,585,0.0 ,0.00
Low,586,586,0.0 ,0.00
Low,587,587,0.0 ,0.00
Low,588,588,0.0 ,0.00
Low,589,589,0.0 ,0.00
Middle,590,1,0.0 ,0.00
Middle,591,2,0.0 ,0.00
Middle,592,3,0.0 ,0.00
Middle,593,4,0.0 ,0.00
Middle,594,5,0.0 ,0.00
Middle,595,6,0.0 ,0.00
Middle,596,7,0.0 ,0.00
Middle,597,8,0.0 ,0.00
Middle,598,9,0.0 ,0.00
Middle,599,10,0.0 ,0.00
Middle,600,11,0.0 ,0.14
Middle,601,12,1.0 ,0.29
Middle,602,13,2.1 ,0.53
Middle,603,14,4.8 ,0.97
Middle,604,15,9.1 ,1.31
Middle,605,16,14.2 ,1.49
Middle,606,17,19.8 ,1.57
Middle,607,18,25.5 ,1.49
Middle,608,19,30.5 ,1.29
Middle,609,20,34.8 ,1.15
Middle,610,21,38.8 ,1.13
Middle,611,22,42.9 ,1.06
Middle,612,23,46.4 ,0.75
Middle,613,24,48.3 ,0.32
Middle,614,25,48.7 ,0.03
Middle,615,26,48.5 ,-0.04
Middle,616,27,48.4 ,-0.04
Middle,617,28,48.2 ,-0.08
Middle,618,29,47.8 ,-0.17
Middle,619,30,47.0 ,-0.26
Middle,620,31,45.9 ,-0.29
Middle,621,32,44.9 ,-0.21
Middle,622,33,44.4 ,-0.08
Middle,623,34,44.3 ,0.01
Middle,624,35,44.5 ,0.11
Middle,625,36,45.1 ,0.17
Middle,626,37,45.7 ,0.13
Middle,627,38,46.0 ,0.04
Middle,628,39,46.0 ,0.00
Middle,629,40,46.0 ,0.01
Middle,630,41,46.1 ,0.10
Middle,631,42,46.7 ,0.22
Middle,632,43,47.7 ,0.31
Middle,633,44,48.9 ,0.36
Middle,634,45,50.3 ,0.38
Middle,635,46,51.6 ,0.32
Middle,636,47,52.6 ,0.19
Middle,637,48,53.0 ,0.06
Middle,638,49,53.0 ,-0.01
Middle,639,50,52.9 ,-0.04
Middle,640,51,52.7 ,-0.04
Middle,641,52,52.6 ,0.06
Middle,642,53,53.1 ,0.24
Middle,643,54,54.3 ,0.29
Middle,644,55,55.2 ,0.17
Middle,645,56,55.5 ,0.10
Middle,646,57,55.9 ,0.11
Middle,647,58,56.3 ,0.11
Middle,648,59,56.7 ,0.08
Middle,649,60,56.9 ,0.01
Middle,650,61,56.8 ,-0.13
Middle,651,62,56.0 ,-0.36
Middle,652,63,54.2 ,-0.54
Middle,653,64,52.1 ,-0.57
Middle,654,65,50.1 ,-0.68
Middle,655,66,47.2 ,-0.96
Middle,656,67,43.2 ,-1.11
Middle,657,68,39.2 ,-0.93
Middle,658,69,36.5 ,-0.68
Middle,659,70,34.3 ,-0.76
Middle,660,71,31.0 ,-1.15
Middle,661,72,26.0 ,-1.43
Middle,662,73,20.7 ,-1.47
Middle,663,74,15.4 ,-1.06
Middle,664,75,13.1 ,-0.47
Middle,665,76,12.0 ,-0.08
Middle,666,77,12.5 ,0.28
Middle,667,78,14.0 ,0.90
Middle,668,79,19.0 ,1.28
Middle,669,80,23.2 ,1.25
Middle,670,81,28.0 ,1.22
Middle,671,82,32.0 ,0.83
Middle,672,83,34.0 ,0.56
Middle,673,84,36.0 ,0.56
Middle,674,85,38.0 ,0.56
Middle,675,86,40.0 ,0.32
Middle,676,87,40.3 ,0.07
Middle,677,88,40.5 ,-0.18
Middle,678,89,39.0 ,-0.67
Middle,679,90,35.7 ,-1.00
Middle,680,91,31.8 ,-1.19
Middle,681,92,27.1 ,-1.25
Middle,682,93,22.8 ,-0.83
Middle,683,94,21.1 ,-0.54
Middle,684,95,18.9 ,-0.31
Middle,685,96,18.9 ,0.33
Middle,686,97,21.3 ,0.69
Middle,687,98,23.9 ,0.64
Middle,688,99,25.9 ,0.63
Middle,689,100,28.4 ,0.61
Middle,690,101,30.3 ,0.35
Middle,691,102,30.9 ,0.11
Middle,692,103,31.1 ,0.13
Middle,693,104,31.8 ,0.22
Middle,694,105,32.7 ,0.19
Middle,695,106,33.2 ,-0.04
Middle,696,107,32.4 ,-0.68
Middle,697,108,28.3 ,-0.92
Middle,698,109,25.8 ,-0.72
Middle,699,110,23.1 ,-0.56
Middle,700,111,21.8 ,-0.26
Middle,701,112,21.2 ,-0.11
Middle,702,113,21.0 ,-0.03
Middle,703,114,21.0 ,-0.01
Middle,704,115,20.9 ,-0.15
Middle,705,116,19.9 ,-0.42
Middle,706,117,17.9 ,-0.67
Middle,707,118,15.1 ,-0.71
Middle,708,119,12.8 ,-0.43
Middle,709,120,12.0 ,0.06
Middle,710,121,13.2 ,0.71
Middle,711,122,17.1 ,1.10
Middle,712,123,21.1 ,0.65
Middle,713,124,21.8 ,0.01
Middle,714,125,21.2 ,-0.46
Middle,715,126,18.5 ,-1.01
Middle,716,127,13.9 ,-0.90
Middle,717,128,12.0 ,-0.26
Middle,718,129,12.0 ,0.14
Middle,719,130,13.0 ,0.56
Middle,720,131,16.0 ,0.76
Middle,721,132,18.5 ,0.64
Middle,722,133,20.6 ,0.56
Middle,723,134,22.5 ,0.47
Middle,724,135,24.0 ,0.57
Middle,725,136,26.6 ,0.82
Middle,726,137,29.9 ,1.14
Middle,727,138,34.8 ,1.10
Middle,728,139,37.8 ,0.75
Middle,729,140,40.2 ,0.53
Middle,730,141,41.6 ,0.24
Middle,731,142,41.9 ,0.06
Middle,732,143,42.0 ,0.04
Middle,733,144,42.2 ,0.06
Middle,734,145,42.4 ,0.07
Middle,735,146,42.7 ,0.10
Middle,736,147,43.1 ,0.14
Middle,737,148,43.7 ,0.13
Middle,738,149,44.0 ,0.06
Middle,739,150,44.1 ,0.18
Middle,740,151,45.3 ,0.32
Middle,741,152,46.4 ,0.26
Middle,742,153,47.2 ,0.13
Middle,743,154,47.3 ,0.03
Middle,744,155,47.4 ,0.01
Middle,745,156,47.4 ,0.01
Middle,746,157,47.5 ,0.07
Middle,747,158,47.9 ,0.15
Middle,748,159,48.6 ,0.21
Middle,749,160,49.4 ,0.17
Middle,750,161,49.8 ,0.06
Middle,751,162,49.8 ,-0.01
Middle,752,163,49.7 ,-0.07
Middle,753,164,49.3 ,-0.17
Middle,754,165,48.5 ,-0.24
Middle,755,166,47.6 ,-0.31
Middle,756,167,46.3 ,-0.54
Middle,757,168,43.7 ,-0.97
Middle,758,169,39.3 ,-1.33
Middle,759,170,34.1 ,-1.43
Middle,760,171,29.0 ,-1.44
Middle,761,172,23.7 ,-1.47
Middle,762,173,18.4 ,-1.31
Middle,763,174,14.3 ,-0.89
Middle,764,175,12.0 ,-0.21
Middle,765,176,12.8 ,0.56
Middle,766,177,16.0 ,0.88
Middle,767,178,19.1 ,0.89
Middle,768,179,22.4 ,0.90
Middle,769,180,25.6 ,1.07
Middle,770,181,30.1 ,1.35
Middle,771,182,35.3 ,1.36
Middle,772,183,39.9 ,1.28
Middle,773,184,44.5 ,1.06
Middle,774,185,47.5 ,0.89
Middle,775,186,50.9 ,0.92
Middle,776,187,54.1 ,0.75
Middle,777,188,56.3 ,0.56
Middle,778,189,58.1 ,0.49
Middle,779,190,59.8 ,0.42
Middle,780,191,61.1 ,0.32
Middle,781,192,62.1 ,0.24
Middle,782,193,62.8 ,0.17
Middle,783,194,63.3 ,0.11
Middle,784,195,63.6 ,0.10
Middle,785,196,64.0 ,0.15
Middle,786,197,64.7 ,0.17
Middle,787,198,65.2 ,0.08
Middle,788,199,65.3 ,0.01
Middle,789,200,65.3 ,0.01
Middle,790,201,65.4 ,0.06
Middle,791,202,65.7 ,0.08
Middle,792,203,66.0 ,-0.01
Middle,793,204,65.6 ,-0.35
Middle,794,205,63.5 ,-0.82
Middle,795,206,59.7 ,-1.24
Middle,796,207,54.6 ,-1.44
Middle,797,208,49.3 ,-1.35
Middle,798,209,44.9 ,-0.97
Middle,799,210,42.3 ,-0.49
Middle,800,211,41.4 ,-0.14
Middle,801,212,41.3 ,0.10
Middle,802,213,42.1 ,0.47
Middle,803,214,44.7 ,0.88
Middle,804,215,48.4 ,0.93
Middle,805,216,51.4 ,0.60
Middle,806,217,52.7 ,0.22
Middle,807,218,53.0 ,-0.03
Middle,808,219,52.5 ,-0.24
Middle,809,220,51.3 ,-0.39
Middle,810,221,49.7 ,-0.54
Middle,811,222,47.4 ,-0.83
Middle,812,223,43.7 ,-1.07
Middle,813,224,39.7 ,-1.14
Middle,814,225,35.5 ,-1.19
Middle,815,226,31.1 ,-1.28
Middle,816,227,26.3 ,-1.28
Middle,817,228,21.9 ,-1.15
Middle,818,229,18.0 ,-0.68
Middle,819,230,17.0 ,0.00
Middle,820,231,18.0 ,0.61
Middle,821,232,21.4 ,0.94
Middle,822,233,24.8 ,0.90
Middle,823,234,27.9 ,0.83
Middle,824,235,30.8 ,0.71
Middle,825,236,33.0 ,0.60
Middle,826,237,35.1 ,0.57
Middle,827,238,37.1 ,0.53
Middle,828,239,38.9 ,0.60
Middle,829,240,41.4 ,0.71
Middle,830,241,44.0 ,0.68
Middle,831,242,46.3 ,0.51
Middle,832,243,47.7 ,0.26
Middle,833,244,48.2 ,0.14
Middle,834,245,48.7 ,0.15
Middle,835,246,49.3 ,0.15
Middle,836,247,49.8 ,0.13
Middle,837,248,50.2 ,0.15
Middle,838,249,50.9 ,0.22
Middle,839,250,51.8 ,0.22
Middle,840,251,52.5 ,0.21
Middle,841,252,53.3 ,0.28
Middle,842,253,54.5 ,0.33
Middle,843,254,55.7 ,0.28
Middle,844,255,56.5 ,0.15
Middle,845,256,56.8 ,0.07
Middle,846,257,57.0 ,0.06
Middle,847,258,57.2 ,0.10
Middle,848,259,57.7 ,0.21
Middle,849,260,58.7 ,0.33
Middle,850,261,60.1 ,0.33
Middle,851,262,61.1 ,0.22
Middle,852,263,61.7 ,0.17
Middle,853,264,62.3 ,0.17
Middle,854,265,62.9 ,0.14
Middle,855,266,63.3 ,0.07
Middle,856,267,63.4 ,0.03
Middle,857,268,63.5 ,0.15
Middle,858,269,64.5 ,0.32
Middle,859,270,65.8 ,0.32
Middle,860,271,66.8 ,0.22
Middle,861,272,67.4 ,0.28
Middle,862,273,68.8 ,0.51
Middle,863,274,71.1 ,0.49
Middle,864,275,72.3 ,0.24
Middle,865,276,72.8 ,0.15
Middle,866,277,73.4 ,0.25
Middle,867,278,74.6 ,0.36
Middle,868,279,76.0 ,0.28
Middle,869,280,76.6 ,0.07
Middle,870,281,76.5 ,-0.06
Middle,871,282,76.2 ,-0.10
Middle,872,283,75.8 ,-0.11
Middle,873,284,75.4 ,-0.14
Middle,874,285,74.8 ,-0.21
Middle,875,286,73.9 ,-0.29
Middle,876,287,72.7 ,-0.36
Middle,877,288,71.3 ,-0.32
Middle,878,289,70.4 ,-0.18
Middle,879,290,70.0 ,-0.06
Middle,880,291,70.0 ,-0.14
Middle,881,292,69.0 ,-0.28
Middle,882,293,68.0 ,-0.14
Middle,883,294,68.0 ,0.00
Middle,884,295,68.0 ,0.01
Middle,885,296,68.1 ,0.06
Middle,886,297,68.4 ,0.07
Middle,887,298,68.6 ,0.04
Middle,888,299,68.7 ,-0.01
Middle,889,300,68.5 ,-0.08
Middle,890,301,68.1 ,-0.17
Middle,891,302,67.3 ,-0.26
Middle,892,303,66.2 ,-0.35
Middle,893,304,64.8 ,-0.36
Middle,894,305,63.6 ,-0.31
Middle,895,306,62.6 ,-0.21
Middle,896,307,62.1 ,-0.10
Middle,897,308,61.9 ,-0.03
Middle,898,309,61.9 ,-0.01
Middle,899,310,61.8 ,-0.06
Middle,900,311,61.5 ,-0.13
Middle,901,312,60.9 ,-0.25
Middle,902,313,59.7 ,-0.88
Middle,903,314,54.6 ,-1.44
Middle,904,315,49.3 ,-1.35
Middle,905,316,44.9 ,-0.97
Middle,906,317,42.3 ,-0.49
Middle,907,318,41.4 ,-0.14
Middle,908,319,41.3 ,0.10
Middle,909,320,42.1 ,0.47
Middle,910,321,44.7 ,0.88
Middle,911,322,48.4 ,0.93
Middle,912,323,51.4 ,0.60
Middle,913,324,52.7 ,0.36
Middle,914,325,54.0 ,0.60
Middle,915,326,57.0 ,0.57
Middle,916,327,58.1 ,0.31
Middle,917,328,59.2 ,0.13
Middle,918,329,59.0 ,-0.01
Middle,919,330,59.1 ,0.07
Middle,920,331,59.5 ,0.19
Middle,921,332,60.5 ,0.39
Middle,922,333,62.3 ,0.47
Middle,923,334,63.9 ,0.39
Middle,924,335,65.1 ,0.03
Middle,925,336,64.1 ,-0.33
Middle,926,337,62.7 ,-0.29
Middle,927,338,62.0 ,-0.19
Middle,928,339,61.3 ,-0.15
Middle,929,340,60.9 ,-0.11
Middle,930,341,60.5 ,-0.10
Middle,931,342,60.2 ,-0.10
Middle,932,343,59.8 ,-0.11
Middle,933,344,59.4 ,-0.17
Middle,934,345,58.6 ,-0.26
Middle,935,346,57.5 ,-0.28
Middle,936,347,56.6 ,-0.21
Middle,937,348,56.0 ,-0.15
Middle,938,349,55.5 ,-0.14
Middle,939,350,55.0 ,-0.15
Middle,940,351,54.4 ,-0.13
Middle,941,352,54.1 ,-0.06
Middle,942,353,54.0 ,-0.03
Middle,943,354,53.9 ,-0.01
Middle,944,355,53.9 ,0.01
Middle,945,356,54.0 ,0.04
Middle,946,357,54.2 ,0.14
Middle,947,358,55.0 ,0.22
Middle,948,359,55.8 ,0.17
Middle,949,360,56.2 ,0.04
Middle,950,361,56.1 ,-0.15
Middle,951,362,55.1 ,-0.47
Middle,952,363,52.7 ,-0.93
Middle,953,364,48.4 ,-1.33
Middle,954,365,43.1 ,-1.47
Middle,955,366,37.8 ,-1.47
Middle,956,367,32.5 ,-1.47
Middle,957,368,27.2 ,-1.03
Middle,958,369,25.1 ,-0.17
Middle,959,370,26.0 ,0.58
Middle,960,371,29.3 ,1.19
Middle,961,372,34.6 ,1.54
Middle,962,373,40.4 ,1.49
Middle,963,374,45.3 ,1.19
Middle,964,375,49.0 ,0.81
Middle,965,376,51.1 ,0.43
Middle,966,377,52.1 ,0.15
Middle,967,378,52.2 ,0.00
Middle,968,379,52.1 ,-0.07
Middle,969,380,51.7 ,-0.17
Middle,970,381,50.9 ,-0.35
Middle,971,382,49.2 ,-0.69
Middle,972,383,45.9 ,-1.19
Middle,973,384,40.6 ,-1.47
Middle,974,385,35.3 ,-1.47
Middle,975,386,30.0 ,-1.47
Middle,976,387,24.7 ,-1.49
Middle,977,388,19.3 ,-1.21
Middle,978,389,16.0 ,-0.85
Middle,979,390,13.2 ,-0.74
Middle,980,391,10.7 ,-0.61
Middle,981,392,8.8 ,-0.49
Middle,982,393,7.2 ,-0.46
Middle,983,394,5.5 ,-0.56
Middle,984,395,3.2 ,-0.61
Middle,985,396,1.1 ,-0.44
Middle,986,397,0.0 ,-0.15
Middle,987,398,0.0 ,0.00
Middle,988,399,0.0 ,0.00
Middle,989,400,0.0 ,0.00
Middle,990,401,0.0 ,0.00
Middle,991,402,0.0 ,0.00
Middle,992,403,0.0 ,0.00
Middle,993,404,0.0 ,0.00
Middle,994,405,0.0 ,0.00
Middle,995,406,0.0 ,0.00
Middle,996,407,0.0 ,0.00
Middle,997,408,0.0 ,0.00
Middle,998,409,0.0 ,0.00
Middle,999,410,0.0 ,0.00
Middle,1000,411,0.0 ,0.00
Middle,1001,412,0.0 ,0.00
Middle,1002,413,0.0 ,0.00
Middle,1003,414,0.0 ,0.00
Middle,1004,415,0.0 ,0.00
Middle,1005,416,0.0 ,0.00
Middle,1006,417,0.0 ,0.00
Middle,1007,418,0.0 ,0.00
Middle,1008,419,0.0 ,0.00
Middle,1009,420,0.0 ,0.00
Middle,1010,421,0.0 ,0.00
Middle,1011,422,0.0 ,0.00
Middle,1012,423,0.0 ,0.00
Middle,1013,424,0.0 ,0.00
Middle,1014,425,0.0 ,0.00
Middle,1015,426,0.0 ,0.00
Middle,1016,427,0.0 ,0.00
Middle,1017,428,0.0 ,0.00
Middle,1018,429,0.0 ,0.00
Middle,1019,430,0.0 ,0.00
Middle,1020,431,0.0 ,0.00
Middle,1021,432,0.0 ,0.00
Middle,1022,433,0.0 ,0.00
High,1023,1,0.0 ,0.00
High,1024,2,0.0 ,0.00
High,1025,3,0.0 ,0.00
High,1026,4,0.0 ,0.11
High,1027,5,0.8 ,0.50
High,1028,6,3.6 ,1.08
High,1029,7,8.6 ,1.53
High,1030,8,14.6 ,1.58
High,1031,9,20.0 ,1.36
High,1032,10,24.4 ,1.14
High,1033,11,28.2 ,1.01
High,1034,12,31.7 ,0.94
High,1035,13,35.0 ,0.82
High,1036,14,37.6 ,0.65
High,1037,15,39.7 ,0.54
High,1038,16,41.5 ,0.54
High,1039,17,43.6 ,0.63
High,1040,18,46.0 ,0.67
High,1041,19,48.4 ,0.63
High,1042,20,50.5 ,0.49
High,1043,21,51.9 ,0.29
High,1044,22,52.6 ,0.13
High,1045,23,52.8 ,0.04
High,1046,24,52.9 ,0.04
High,1047,25,53.1 ,0.06
High,1048,26,53.3 ,0.00
High,1049,27,53.1 ,-0.14
High,1050,28,52.3 ,-0.33
High,1051,29,50.7 ,-0.49
High,1052,30,48.8 ,-0.58
High,1053,31,46.5 ,-0.69
High,1054,32,43.8 ,-0.86
High,1055,33,40.3 ,-1.08
High,1056,34,36.0 ,-1.33
High,1057,35,30.7 ,-1.47
High,1058,36,25.4 ,-1.35
High,1059,37,21.0 ,-1.21
High,1060,38,16.7 ,-1.06
High,1061,39,13.4 ,-0.65
High,1062,40,12.0 ,-0.18
High,1063,41,12.1 ,0.11
High,1064,42,12.8 ,0.49
High,1065,43,15.6 ,0.99
High,1066,44,19.9 ,1.08
High,1067,45,23.4 ,0.65
High,1068,46,24.6 ,0.25
High,1069,47,25.2 ,0.25
High,1070,48,26.4 ,0.50
High,1071,49,28.8 ,0.75
High,1072,50,31.8 ,0.90
High,1073,51,35.3 ,1.07
High,1074,52,39.5 ,1.28
High,1075,53,44.5 ,1.36
High,1076,54,49.3 ,1.22
High,1077,55,53.3 ,0.99
High,1078,56,56.4 ,0.78
High,1079,57,58.9 ,0.67
High,1080,58,61.2 ,0.51
High,1081,59,62.6 ,0.25
High,1082,60,63.0 ,-0.01
High,1083,61,62.5 ,-0.29
High,1084,62,60.9 ,-0.44
High,1085,63,59.3 ,-0.32
High,1086,64,58.6 ,-0.10
High,1087,65,58.6 ,0.01
High,1088,66,58.7 ,0.03
High,1089,67,58.8 ,0.01
High,1090,68,58.8 ,0.00
High,1091,69,58.8 ,0.04
High,1092,70,59.1 ,0.18
High,1093,71,60.1 ,0.36
High,1094,72,61.7 ,0.40
High,1095,73,63.0 ,0.28
High,1096,74,63.7 ,0.13
High,1097,75,63.9 ,-0.03
High,1098,76,63.5 ,-0.22
High,1099,77,62.3 ,-0.44
High,1100,78,60.3 ,-0.47
High,1101,79,58.9 ,-0.26
High,1102,80,58.4 ,-0.01
High,1103,81,58.8 ,0.25
High,1104,82,60.2 ,0.49
High,1105,83,62.3 ,0.51
High,1106,84,63.9 ,0.31
High,1107,85,64.5 ,0.07
High,1108,86,64.4 ,-0.14
High,1109,87,63.5 ,-0.33
High,1110,88,62.0 ,-0.32
High,1111,89,61.2 ,-0.10
High,1112,90,61.3 ,0.19
High,1113,91,62.6 ,0.56
High,1114,92,65.3 ,0.75
High,1115,93,68.0 ,0.57
High,1116,94,69.4 ,0.24
High,1117,95,69.7 ,-0.01
High,1118,96,69.3 ,-0.22
High,1119,97,68.1 ,-0.33
High,1120,98,66.9 ,-0.26
High,1121,99,66.2 ,-0.17
High,1122,100,65.7 ,-0.18
High,1123,101,64.9 ,-0.35
High,1124,102,63.2 ,-0.64
High,1125,103,60.3 ,-1.03
High,1126,104,55.8 ,-1.36
High,1127,105,50.5 ,-1.47
High,1128,106,45.2 ,-1.44
High,1129,107,40.1 ,-1.25
High,1130,108,36.2 ,-1.00
High,1131,109,32.9 ,-0.89
High,1132,110,29.8 ,-0.88
High,1133,111,26.6 ,-0.94
High,1134,112,23.0 ,-1.00
High,1135,113,19.4 ,-0.93
High,1136,114,16.3 ,-0.67
High,1137,115,14.6 ,-0.29
High,1138,116,14.2 ,-0.04
High,1139,117,14.3 ,0.06
High,1140,118,14.6 ,0.11
High,1141,119,15.1 ,0.25
High,1142,120,16.4 ,0.56
High,1143,121,19.1 ,0.85
High,1144,122,22.5 ,0.74
High,1145,123,24.4 ,0.32
High,1146,124,24.8 ,-0.24
High,1147,125,22.7 ,-1.03
High,1148,126,17.4 ,-1.24
High,1149,127,13.8 ,-0.75
High,1150,128,12.0 ,-0.25
High,1151,129,12.0 ,0.00
High,1152,130,12.0 ,0.26
High,1153,131,13.9 ,0.94
High,1154,132,18.8 ,1.56
High,1155,133,25.1 ,1.53
High,1156,134,29.8 ,1.21
High,1157,135,33.8 ,1.17
High,1158,136,38.2 ,1.33
High,1159,137,43.4 ,1.49
High,1160,138,48.9 ,1.44
High,1161,139,53.8 ,1.24
High,1162,140,57.8 ,1.07
High,1163,141,61.5 ,1.00
High,1164,142,65.0 ,0.96
High,1165,143,68.4 ,0.92
High,1166,144,71.6 ,0.64
High,1167,145,73.0 ,0.38
High,1168,146,74.3 ,0.44
High,1169,147,76.2 ,0.50
High,1170,148,77.9 ,0.46
High,1171,149,79.5 ,0.43
High,1172,150,81.0 ,0.39
High,1173,151,82.3 ,0.35
High,1174,152,83.5 ,0.32
High,1175,153,84.6 ,0.28
High,1176,154,85.5 ,0.24
High,1177,155,86.3 ,0.22
High,1178,156,87.1 ,0.25
High,1179,157,88.1 ,0.28
High,1180,158,89.1 ,0.28
High,1181,159,90.1 ,0.26
High,1182,160,91.0 ,0.22
High,1183,161,91.7 ,0.18
High,1184,162,92.3 ,0.15
High,1185,163,92.8 ,0.11
High,1186,164,93.1 ,0.04
High,1187,165,93.1 ,0.00
High,1188,166,93.1 ,0.00
High,1189,167,93.1 ,0.00
High,1190,168,93.1 ,0.00
High,1191,169,93.1 ,0.00
High,1192,170,93.1 ,0.00
High,1193,171,93.1 ,0.00
High,1194,172,93.1 ,0.00
High,1195,173,93.1 ,0.01
High,1196,174,93.2 ,0.01
High,1197,175,93.2 ,0.01
High,1198,176,93.3 ,0.07
High,1199,177,93.7 ,0.13
High,1200,178,94.2 ,0.18
High,1201,179,95.0 ,0.22
High,1202,180,95.8 ,0.19
High,1203,181,96.4 ,0.14
High,1204,182,96.8 ,0.08
High,1205,183,97.0 ,0.04
High,1206,184,97.1 ,0.03
High,1207,185,97.2 ,0.03
High,1208,186,97.3 ,0.03
High,1209,187,97.4 ,0.01
High,1210,188,97.4 ,0.00
High,1211,189,97.4 ,0.00
High,1212,190,97.4 ,-0.01
High,1213,191,97.3 ,-0.01
High,1214,192,97.3 ,0.00
High,1215,193,97.3 ,0.00
High,1216,194,97.3 ,-0.01
High,1217,195,97.2 ,-0.03
High,1218,196,97.1 ,-0.03
High,1219,197,97.0 ,-0.03
High,1220,198,96.9 ,-0.04
High,1221,199,96.7 ,-0.07
High,1222,200,96.4 ,-0.08
High,1223,201,96.1 ,-0.10
High,1224,202,95.7 ,-0.08
High,1225,203,95.5 ,-0.06
High,1226,204,95.3 ,-0.04
High,1227,205,95.2 ,-0.04
High,1228,206,95.0 ,-0.04
High,1229,207,94.9 ,-0.04
High,1230,208,94.7 ,-0.06
High,1231,209,94.5 ,-0.04
High,1232,210,94.4 ,-0.01
High,1233,211,94.4 ,-0.01
High,1234,212,94.3 ,-0.01
High,1235,213,94.3 ,-0.03
High,1236,214,94.1 ,-0.06
High,1237,215,93.9 ,-0.10
High,1238,216,93.4 ,-0.15
High,1239,217,92.8 ,-0.19
High,1240,218,92.0 ,-0.21
High,1241,219,91.3 ,-0.19
High,1242,220,90.6 ,-0.18
High,1243,221,90.0 ,-0.18
High,1244,222,89.3 ,-0.18
High,1245,223,88.7 ,-0.17
High,1246,224,88.1 ,-0.18
High,1247,225,87.4 ,-0.19
High,1248,226,86.7 ,-0.19
High,1249,227,86.0 ,-0.19
High,1250,228,85.3 ,-0.18
High,1251,229,84.7 ,-0.17
High,1252,230,84.1 ,-0.17
High,1253,231,83.5 ,-0.17
High,1254,232,82.9 ,-0.17
High,1255,233,82.3 ,-0.17
High,1256,234,81.7 ,-0.17
High,1257,235,81.1 ,-0.17
High,1258,236,80.5 ,-0.17
High,1259,237,79.9 ,-0.15
High,1260,238,79.4 ,-0.13
High,1261,239,79.0 ,-0.10
High,1262,240,78.7 ,-0.04
High,1263,241,78.7 ,0.01
High,1264,242,78.8 ,0.06
High,1265,243,79.1 ,0.08
High,1266,244,79.4 ,0.07
High,1267,245,79.6 ,0.06
High,1268,246,79.8 ,0.03
High,1269,247,79.8 ,-0.03
High,1270,248,79.6 ,-0.07
High,1271,249,79.3 ,-0.10
High,1272,250,78.9 ,-0.11
High,1273,251,78.5 ,-0.10
High,1274,252,78.2 ,-0.08
High,1275,253,77.9 ,-0.07
High,1276,254,77.7 ,-0.03
High,1277,255,77.7 ,0.01
High,1278,256,77.8 ,0.03
High,1279,257,77.9 ,0.04
High,1280,258,78.1 ,0.06
High,1281,259,78.3 ,0.03
High,1282,260,78.3 ,0.01
High,1283,261,78.4 ,0.01
High,1284,262,78.4 ,0.00
High,1285,263,78.4 ,-0.03
High,1286,264,78.2 ,-0.06
High,1287,265,78.0 ,-0.07
High,1288,266,77.7 ,-0.10
High,1289,267,77.3 ,-0.11
High,1290,268,76.9 ,-0.10
High,1291,269,76.6 ,-0.10
High,1292,270,76.2 ,-0.12
High,1293,271,75.7 ,-0.14
High,1294,272,75.2 ,-0.14
High,1295,273,74.7 ,-0.11
High,1296,274,74.4 ,-0.06
High,1297,275,74.3 ,0.00
High,1298,276,74.4 ,0.04
High,1299,277,74.6 ,0.07
High,1300,278,74.9 ,0.07
High,1301,279,75.1 ,0.06
High,1302,280,75.3 ,0.06
High,1303,281,75.5 ,0.07
High,1304,282,75.8 ,0.06
High,1305,283,75.9 ,0.03
High,1306,284,76.0 ,0.01
High,1307,285,76.0 ,0.00
High,1308,286,76.0 ,-0.01
High,1309,287,75.9 ,-0.01
High,1310,288,75.9 ,-0.01
High,1311,289,75.8 ,-0.03
High,1312,290,75.7 ,-0.04
High,1313,291,75.5 ,-0.07
High,1314,292,75.2 ,-0.07
High,1315,293,75.0 ,-0.07
High,1316,294,74.7 ,-0.13
High,1317,295,74.1 ,-0.14
High,1318,296,73.7 ,-0.11
High,1319,297,73.3 ,-0.03
High,1320,298,73.5 ,0.10
High,1321,299,74.0 ,0.19
High,1322,300,74.9 ,0.29
High,1323,301,76.1 ,0.39
High,1324,302,77.7 ,0.43
High,1325,303,79.2 ,0.36
High,1326,304,80.3 ,0.22
High,1327,305,80.8 ,0.10
High,1328,306,81.0 ,0.03
High,1329,307,81.0 ,0.00
High,1330,308,81.0 ,0.00
High,1331,309,81.0 ,0.00
High,1332,310,81.0 ,-0.01
High,1333,311,80.9 ,-0.06
High,1334,312,80.6 ,-0.08
High,1335,313,80.3 ,-0.08
High,1336,314,80.0 ,-0.06
High,1337,315,79.9 ,-0.03
High,1338,316,79.8 ,-0.01
High,1339,317,79.8 ,0.00
High,1340,318,79.8 ,0.01
High,1341,319,79.9 ,0.03
High,1342,320,80.0 ,0.07
High,1343,321,80.4 ,0.11
High,1344,322,80.8 ,0.11
High,1345,323,81.2 ,0.10
High,1346,324,81.5 ,0.06
High,1347,325,81.6 ,0.01
High,1348,326,81.6 ,-0.03
High,1349,327,81.4 ,-0.12
High,1350,328,80.7 ,-0.25
High,1351,329,79.6 ,-0.35
High,1352,330,78.2 ,-0.39
High,1353,331,76.8 ,-0.40
High,1354,332,75.3 ,-0.42
High,1355,333,73.8 ,-0.44
High,1356,334,72.1 ,-0.50
High,1357,335,70.2 ,-0.54
High,1358,336,68.2 ,-0.57
High,1359,337,66.1 ,-0.61
High,1360,338,63.8 ,-0.62
High,1361,339,61.6 ,-0.50
High,1362,340,60.2 ,-0.25
High,1363,341,59.8 ,0.03
High,1364,342,60.4 ,0.28
High,1365,343,61.8 ,0.31
High,1366,344,62.6 ,0.13
High,1367,345,62.7 ,-0.10
High,1368,346,61.9 ,-0.38
High,1369,347,60.0 ,-0.49
High,1370,348,58.4 ,-0.31
High,1371,349,57.8 ,-0.08
High,1372,350,57.8 ,0.00
High,1373,351,57.8 ,-0.07
High,1374,352,57.3 ,-0.22
High,1375,353,56.2 ,-0.42
High,1376,354,54.3 ,-0.75
High,1377,355,50.8 ,-1.22
High,1378,356,45.5 ,-1.47
High,1379,357,40.2 ,-1.47
High,1380,358,34.9 ,-1.47
High,1381,359,29.6 ,-1.06
High,1382,360,27.3 ,-0.04
High,1383,361,29.3 ,0.78
High,1384,362,32.9 ,0.88
High,1385,363,35.6 ,0.53
High,1386,364,36.7 ,0.28
High,1387,365,37.6 ,0.38
High,1388,366,39.4 ,0.68
High,1389,367,42.5 ,0.99
High,1390,368,46.5 ,1.07
High,1391,369,50.2 ,0.88
High,1392,370,52.8 ,0.57
High,1393,371,54.3 ,0.29
High,1394,372,54.9 ,0.08
High,1395,373,54.9 ,-0.03
High,1396,374,54.7 ,-0.11
High,1397,375,54.1 ,-0.21
High,1398,376,53.2 ,-0.28
High,1399,377,52.1 ,-0.35
High,1400,378,50.7 ,-0.42
High,1401,379,49.1 ,-0.46
High,1402,380,47.4 ,-0.54
High,1403,381,45.2 ,-0.78
High,1404,382,41.8 ,-1.21
High,1405,383,36.5 ,-1.47
High,1406,384,31.2 ,-1.24
High,1407,385,27.6 ,-0.60
High,1408,386,26.9 ,-0.04
High,1409,387,27.3 ,0.08
High,1410,388,27.5 ,0.01
High,1411,389,27.4 ,-0.06
High,1412,390,27.1 ,-0.10
High,1413,391,26.7 ,-0.04
High,1414,392,26.8 ,0.21
High,1415,393,28.2 ,0.60
High,1416,394,31.1 ,0.92
High,1417,395,34.8 ,1.01
High,1418,396,38.4 ,0.85
High,1419,397,40.9 ,0.46
High,1420,398,41.7 ,0.00
High,1421,399,40.9 ,-0.47
High,1422,400,38.3 ,-0.78
High,1423,401,35.3 ,-0.56
High,1424,402,34.3 ,-0.10
High,1425,403,34.6 ,0.28
High,1426,404,36.3 ,0.68
High,1427,405,39.5 ,0.76
High,1428,406,41.8 ,0.42
High,1429,407,42.5 ,0.01
High,1430,408,41.9 ,-0.33
High,1431,409,40.1 ,-0.74
High,1432,410,36.6 ,-1.22
High,1433,411,31.3 ,-1.47
High,1434,412,26.0 ,-1.49
High,1435,413,20.6 ,-0.96
High,1436,414,19.1 ,-0.13
High,1437,415,19.7 ,0.28
High,1438,416,21.1 ,0.32
High,1439,417,22.0 ,0.14
High,1440,418,22.1 ,-0.08
High,1441,419,21.4 ,-0.35
High,1442,420,19.6 ,-0.43
High,1443,421,18.3 ,-0.22
High,1444,422,18.0 ,0.00
High,1445,423,18.3 ,0.07
High,1446,424,18.5 ,-0.06
High,1447,425,17.9 ,-0.49
High,1448,426,15.0 ,-1.11
High,1449,427,9.9 ,-1.44
High,1450,428,4.6 ,-1.21
High,1451,429,1.2 ,-0.64
High,1452,430,0.0 ,-0.17
High,1453,431,0.0 ,0.00
High,1454,432,0.0 ,0.00
High,1455,433,0.0 ,0.00
High,1456,434,0.0 ,0.00
High,1457,435,0.0 ,0.00
High,1458,436,0.0 ,0.00
High,1459,437,0.0 ,0.00
High,1460,438,0.0 ,0.00
High,1461,439,0.0 ,0.00
High,1462,440,0.0 ,0.00
High,1463,441,0.0 ,0.00
High,1464,442,0.0 ,0.00
High,1465,443,0.0 ,0.00
High,1466,444,0.0 ,0.00
High,1467,445,0.0 ,0.00
High,1468,446,0.0 ,0.00
High,1469,447,0.0 ,0.00
High,1470,448,0.0 ,0.00
High,1471,449,0.0 ,0.00
High,1472,450,0.0 ,0.00
High,1473,451,0.0 ,0.00
High,1474,452,0.0 ,0.00
High,1475,453,0.0 ,0.00
High,1476,454,0.0 ,0.00
High,1477,455,0.0 ,0.00
Extra-high,1478,1,0.0 ,0.31
Extra-high,1479,2,2.2 ,0.61
Extra-high,1480,3,4.4 ,0.57
Extra-high,1481,4,6.3 ,0.49
Extra-high,1482,5,7.9 ,0.40
Extra-high,1483,6,9.2 ,0.35
Extra-high,1484,7,10.4 ,0.32
Extra-high,1485,8,11.5 ,0.35
Extra-high,1486,9,12.9 ,0.44
Extra-high,1487,10,14.7 ,0.57
Extra-high,1488,11,17.0 ,0.71
Extra-high,1489,12,19.8 ,0.85
Extra-high,1490,13,23.1 ,0.96
Extra-high,1491,14,26.7 ,1.03
Extra-high,1492,15,30.5 ,1.03
Extra-high,1493,16,34.1 ,0.97
Extra-high,1494,17,37.5 ,0.90
Extra-high,1495,18,40.6 ,0.81
Extra-high,1496,19,43.3 ,0.71
Extra-high,1497,20,45.7 ,0.61
Extra-high,1498,21,47.7 ,0.50
Extra-high,1499,22,49.3 ,0.39
Extra-high,1500,23,50.5 ,0.28
Extra-high,1501,24,51.3 ,0.22
Extra-high,1502,25,52.1 ,0.19
Extra-high,1503,26,52.7 ,0.18
Extra-high,1504,27,53.4 ,0.18
Extra-high,1505,28,54.0 ,0.15
Extra-high,1506,29,54.5 ,0.14
Extra-high,1507,30,55.0 ,0.15
Extra-high,1508,31,55.6 ,0.18
Extra-high,1509,32,56.3 ,0.22
Extra-high,1510,33,57.2 ,0.31
Extra-high,1511,34,58.5 ,0.42
Extra-high,1512,35,60.2 ,0.53
Extra-high,1513,36,62.3 ,0.63
Extra-high,1514,37,64.7 ,0.67
Extra-high,1515,38,67.1 ,0.63
Extra-high,1516,39,69.2 ,0.50
Extra-high,1517,40,70.7 ,0.38
Extra-high,1518,41,71.9 ,0.28
Extra-high,1519,42,72.7 ,0.21
Extra-high,1520,43,73.4 ,0.15
Extra-high,1521,44,73.8 ,0.10
Extra-high,1522,45,74.1 ,0.03
Extra-high,1523,46,74.0 ,-0.07
Extra-high,1524,47,73.6 ,-0.21
Extra-high,1525,48,72.5 ,-0.39
Extra-high,1526,49,70.8 ,-0.54
Extra-high,1527,50,68.6 ,-0.64
Extra-high,1528,51,66.2 ,-0.64
Extra-high,1529,52,64.0 ,-0.56
Extra-high,1530,53,62.2 ,-0.43
Extra-high,1531,54,60.9 ,-0.28
Extra-high,1532,55,60.2 ,-0.13
Extra-high,1533,56,60.0 ,0.03
Extra-high,1534,57,60.4 ,0.19
Extra-high,1535,58,61.4 ,0.39
Extra-high,1536,59,63.2 ,0.58
Extra-high,1537,60,65.6 ,0.72
Extra-high,1538,61,68.4 ,0.83
Extra-high,1539,62,71.6 ,0.90
Extra-high,1540,63,74.9 ,0.94
Extra-high,1541,64,78.4 ,0.96
Extra-high,1542,65,81.8 ,0.90
Extra-high,1543,66,84.9 ,0.78
Extra-high,1544,67,87.4 ,0.57
Extra-high,1545,68,89.0 ,0.36
Extra-high,1546,69,90.0 ,0.22
Extra-high,1547,70,90.6 ,0.14
Extra-high,1548,71,91.0 ,0.13
Extra-high,1549,72,91.5 ,0.14
Extra-high,1550,73,92.0 ,0.17
Extra-high,1551,74,92.7 ,0.19
Extra-high,1552,75,93.4 ,0.21
Extra-high,1553,76,94.2 ,0.21
Extra-high,1554,77,94.9 ,0.21
Extra-high,1555,78,95.7 ,0.24
Extra-high,1556,79,96.6 ,0.28
Extra-high,1557,80,97.7 ,0.32
Extra-high,1558,81,98.9 ,0.38
Extra-high,1559,82,100.4 ,0.43
Extra-high,1560,83,102.0 ,0.44
Extra-high,1561,84,103.6 ,0.44
Extra-high,1562,85,105.2 ,0.44
Extra-high,1563,86,106.8 ,0.46
Extra-high,1564,87,108.5 ,0.47
Extra-high,1565,88,110.2 ,0.47
Extra-high,1566,89,111.9 ,0.49
Extra-high,1567,90,113.7 ,0.47
Extra-high,1568,91,115.3 ,0.43
Extra-high,1569,92,116.8 ,0.40
Extra-high,1570,93,118.2 ,0.38
Extra-high,1571,94,119.5 ,0.35
Extra-high,1572,95,120.7 ,0.32
Extra-high,1573,96,121.8 ,0.26
Extra-high,1574,97,122.6 ,0.19
Extra-high,1575,98,123.2 ,0.14
Extra-high,1576,99,123.6 ,0.07
Extra-high,1577,100,123.7 ,0.00
Extra-high,1578,101,123.6 ,-0.06
Extra-high,1579,102,123.3 ,-0.08
Extra-high,1580,103,123.0 ,-0.11
Extra-high,1581,104,122.5 ,-0.13
Extra-high,1582,105,122.1 ,-0.14
Extra-high,1583,106,121.5 ,-0.18
Extra-high,1584,107,120.8 ,-0.21
Extra-high,1585,108,120.0 ,-0.24
Extra-high,1586,109,119.1 ,-0.26
Extra-high,1587,110,118.1 ,-0.28
Extra-high,1588,111,117.1 ,-0.26
Extra-high,1589,112,116.2 ,-0.22
Extra-high,1590,113,115.5 ,-0.18
Extra-high,1591,114,114.9 ,-0.14
Extra-high,1592,115,114.5 ,-0.11
Extra-high,1593,116,114.1 ,-0.08
Extra-high,1594,117,113.9 ,-0.06
Extra-high,1595,118,113.7 ,-0.08
Extra-high,1596,119,113.3 ,-0.11
Extra-high,1597,120,112.9 ,-0.15
Extra-high,1598,121,112.2 ,-0.21
Extra-high,1599,122,111.4 ,-0.24
Extra-high,1600,123,110.5 ,-0.26
Extra-high,1601,124,109.5 ,-0.28
Extra-high,1602,125,108.5 ,-0.25
Extra-high,1603,126,107.7 ,-0.19
Extra-high,1604,127,107.1 ,-0.15
Extra-high,1605,128,106.6 ,-0.10
Extra-high,1606,129,106.4 ,-0.06
Extra-high,1607,130,106.2 ,-0.03
Extra-high,1608,131,106.2 ,0.00
Extra-high,1609,132,106.2 ,0.03
Extra-high,1610,133,106.4 ,0.04
Extra-high,1611,134,106.5 ,0.06
Extra-high,1612,135,106.8 ,0.10
Extra-high,1613,136,107.2 ,0.14
Extra-high,1614,137,107.8 ,0.18
Extra-high,1615,138,108.5 ,0.22
Extra-high,1616,139,109.4 ,0.28
Extra-high,1617,140,110.5 ,0.32
Extra-high,1618,141,111.7 ,0.35
Extra-high,1619,142,113.0 ,0.33
Extra-high,1620,143,114.1 ,0.29
Extra-high,1621,144,115.1 ,0.25
Extra-high,1622,145,115.9 ,0.19
Extra-high,1623,146,116.5 ,0.11
Extra-high,1624,147,116.7 ,0.01
Extra-high,1625,148,116.6 ,-0.07
Extra-high,1626,149,116.2 ,-0.19
Extra-high,1627,150,115.2 ,-0.33
Extra-high,1628,151,113.8 ,-0.44
Extra-high,1629,152,112.0 ,-0.51
Extra-high,1630,153,110.1 ,-0.51
Extra-high,1631,154,108.3 ,-0.43
Extra-high,1632,155,107.0 ,-0.31
Extra-high,1633,156,106.1 ,-0.17
Extra-high,1634,157,105.8 ,-0.06
Extra-high,1635,158,105.7 ,-0.01
Extra-high,1636,159,105.7 ,-0.01
Extra-high,1637,160,105.6 ,-0.06
Extra-high,1638,161,105.3 ,-0.10
Extra-high,1639,162,104.9 ,-0.12
Extra-high,1640,163,104.4 ,-0.13
Extra-high,1641,164,104.0 ,-0.08
Extra-high,1642,165,103.8 ,-0.01
Extra-high,1643,166,103.9 ,0.08
Extra-high,1644,167,104.4 ,0.17
Extra-high,1645,168,105.1 ,0.24
Extra-high,1646,169,106.1 ,0.29
Extra-high,1647,170,107.2 ,0.33
Extra-high,1648,171,108.5 ,0.38
Extra-high,1649,172,109.9 ,0.39
Extra-high,1650,173,111.3 ,0.39
Extra-high,1651,174,112.7 ,0.36
Extra-high,1652,175,113.9 ,0.32
Extra-high,1653,176,115.0 ,0.29
Extra-high,1654,177,116.0 ,0.25
Extra-high,1655,178,116.8 ,0.22
Extra-high,1656,179,117.6 ,0.22
Extra-high,1657,180,118.4 ,0.22
Extra-high,1658,181,119.2 ,0.22
Extra-high,1659,182,120.0 ,0.22
Extra-high,1660,183,120.8 ,0.22
Extra-high,1661,184,121.6 ,0.21
Extra-high,1662,185,122.3 ,0.21
Extra-high,1663,186,123.1 ,0.21
Extra-high,1664,187,123.8 ,0.18
Extra-high,1665,188,124.4 ,0.17
Extra-high,1666,189,125.0 ,0.14
Extra-high,1667,190,125.4 ,0.11
Extra-high,1668,191,125.8 ,0.10
Extra-high,1669,192,126.1 ,0.08
Extra-high,1670,193,126.4 ,0.07
Extra-high,1671,194,126.6 ,0.04
Extra-high,1672,195,126.7 ,0.03
Extra-high,1673,196,126.8 ,0.03
Extra-high,1674,197,126.9 ,0.01
Extra-high,1675,198,126.9 ,0.00
Extra-high,1676,199,126.9 ,-0.01
Extra-high,1677,200,126.8 ,-0.04
Extra-high,1678,201,126.6 ,-0.07
Extra-high,1679,202,126.3 ,-0.08
Extra-high,1680,203,126.0 ,-0.08
Extra-high,1681,204,125.7 ,-0.06
Extra-high,1682,205,125.6 ,-0.01
Extra-high,1683,206,125.6 ,0.03
Extra-high,1684,207,125.8 ,0.08
Extra-high,1685,208,126.2 ,0.11
Extra-high,1686,209,126.6 ,0.11
Extra-high,1687,210,127.0 ,0.11
Extra-high,1688,211,127.4 ,0.08
Extra-high,1689,212,127.6 ,0.06
Extra-high,1690,213,127.8 ,0.04
Extra-high,1691,214,127.9 ,0.03
Extra-high,1692,215,128.0 ,0.03
Extra-high,1693,216,128.1 ,0.03
Extra-high,1694,217,128.2 ,0.03
Extra-high,1695,218,128.3 ,0.03
Extra-high,1696,219,128.4 ,0.03
Extra-high,1697,220,128.5 ,0.03
Extra-high,1698,221,128.6 ,0.01
Extra-high,1699,222,128.6 ,-0.01
Extra-high,1700,223,128.5 ,-0.04
Extra-high,1701,224,128.3 ,-0.06
Extra-high,1702,225,128.1 ,-0.06
Extra-high,1703,226,127.9 ,-0.07
Extra-high,1704,227,127.6 ,-0.07
Extra-high,1705,228,127.4 ,-0.06
Extra-high,1706,229,127.2 ,-0.06
Extra-high,1707,230,127.0 ,-0.04
Extra-high,1708,231,126.9 ,-0.03
Extra-high,1709,232,126.8 ,-0.03
Extra-high,1710,233,126.7 ,0.00
Extra-high,1711,234,126.8 ,0.03
Extra-high,1712,235,126.9 ,0.04
Extra-high,1713,236,127.1 ,0.07
Extra-high,1714,237,127.4 ,0.08
Extra-high,1715,238,127.7 ,0.10
Extra-high,1716,239,128.1 ,0.11
Extra-high,1717,240,128.5 ,0.13
Extra-high,1718,241,129.0 ,0.14
Extra-high,1719,242,129.5 ,0.15
Extra-high,1720,243,130.1 ,0.15
Extra-high,1721,244,130.6 ,0.13
Extra-high,1722,245,131.0 ,0.08
Extra-high,1723,246,131.2 ,0.04
Extra-high,1724,247,131.3 ,0.00
Extra-high,1725,248,131.2 ,-0.08
Extra-high,1726,249,130.7 ,-0.19
Extra-high,1727,250,129.8 ,-0.32
Extra-high,1728,251,128.4 ,-0.46
Extra-high,1729,252,126.5 ,-0.60
Extra-high,1730,253,124.1 ,-0.68
Extra-high,1731,254,121.6 ,-0.71
Extra-high,1732,255,119.0 ,-0.71
Extra-high,1733,256,116.5 ,-0.68
Extra-high,1734,257,114.1 ,-0.65
Extra-high,1735,258,111.8 ,-0.64
Extra-high,1736,259,109.5 ,-0.65
Extra-high,1737,260,107.1 ,-0.65
Extra-high,1738,261,104.8 ,-0.64
Extra-high,1739,262,102.5 ,-0.61
Extra-high,1740,263,100.4 ,-0.54
Extra-high,1741,264,98.6 ,-0.44
Extra-high,1742,265,97.2 ,-0.37
Extra-high,1743,266,95.9 ,-0.33
Extra-high,1744,267,94.8 ,-0.29
Extra-high,1745,268,93.8 ,-0.28
Extra-high,1746,269,92.8 ,-0.28
Extra-high,1747,270,91.8 ,-0.25
Extra-high,1748,271,91.0 ,-0.22
Extra-high,1749,272,90.2 ,-0.19
Extra-high,1750,273,89.6 ,-0.15
Extra-high,1751,274,89.1 ,-0.14
Extra-high,1752,275,88.6 ,-0.14
Extra-high,1753,276,88.1 ,-0.14
Extra-high,1754,277,87.6 ,-0.14
Extra-high,1755,278,87.1 ,-0.14
Extra-high,1756,279,86.6 ,-0.14
Extra-high,1757,280,86.1 ,-0.15
Extra-high,1758,281,85.5 ,-0.15
Extra-high,1759,282,85.0 ,-0.15
Extra-high,1760,283,84.4 ,-0.17
Extra-high,1761,284,83.8 ,-0.17
Extra-high,1762,285,83.2 ,-0.17
Extra-high,1763,286,82.6 ,-0.17
Extra-high,1764,287,82.0 ,-0.18
Extra-high,1765,288,81.3 ,-0.22
Extra-high,1766,289,80.4 ,-0.31
Extra-high,1767,290,79.1 ,-0.42
Extra-high,1768,291,77.4 ,-0.56
Extra-high,1769,292,75.1 ,-0.71
Extra-high,1770,293,72.3 ,-0.83
Extra-high,1771,294,69.1 ,-0.89
Extra-high,1772,295,65.9 ,-0.89
Extra-high,1773,296,62.7 ,-0.86
Extra-high,1774,297,59.7 ,-0.79
Extra-high,1775,298,57.0 ,-0.71
Extra-high,1776,299,54.6 ,-0.67
Extra-high,1777,300,52.2 ,-0.68
Extra-high,1778,301,49.7 ,-0.75
Extra-high,1779,302,46.8 ,-0.86
Extra-high,1780,303,43.5 ,-0.96
Extra-high,1781,304,39.9 ,-0.99
Extra-high,1782,305,36.4 ,-0.93
Extra-high,1783,306,33.2 ,-0.82
Extra-high,1784,307,30.5 ,-0.68
Extra-high,1785,308,28.3 ,-0.58
Extra-high,1786,309,26.3 ,-0.54
Extra-high,1787,310,24.4 ,-0.53
Extra-high,1788,311,22.5 ,-0.54
Extra-high,1789,312,20.5 ,-0.60
Extra-high,1790,313,18.2 ,-0.69
Extra-high,1791,314,15.5 ,-0.82
Extra-high,1792,315,12.3 ,-0.94
Extra-high,1793,316,8.7 ,-0.99
Extra-high,1794,317,5.2 ,-1.21
Extra-high,1795,318,0.0 ,-0.72
Extra-high,1796,319,0.0 ,0.00
Extra-high,1797,320,0.0 ,0.00
Extra-high,1798,321,0.0 ,0.00
Extra-high,1799,322,0.0 ,0.00
Extra-high,1800,323,0.0 ,0.00

